A Practical Introduction to Regression Discontinuity Designs: Extensions

This monograph, together with its accompanying first part Cattaneo, Idrobo and Titiunik (2020), collects and expands the instructional materials we prepared for more than $50$ short courses and workshops on Regression Discontinuity (RD) methodology that we taught between 2014 and 2023. In this second monograph, we discuss several topics in RD methodology that build on and extend the analysis of RD designs introduced in Cattaneo, Idrobo and Titiunik (2020). Our first goal is to present an alternative RD conceptual framework based on local randomization ideas. This methodological approach can be useful in RD designs with discretely-valued scores, and can also be used more broadly as a complement to the continuity-based approach in other settings. Then, employing both continuity-based and local randomization approaches, we extend the canonical Sharp RD design in multiple directions: fuzzy RD designs, RD designs with discrete scores, and multi-dimensional RD designs. The goal of our two-part monograph is purposely practical and hence we focus on the empirical analysis of RD designs.

==> inputs/Vol-2-R_LRS_rddensity.txt <==
> out <- rddensity(X1, binoW = 0.13000107, binoNW = 1)  


==> inputs/Vol-2-R_LRS_rdmc.txt <==
> out <- rdmc(data$spadies_any, data$sisben_score, data$cutoff)

Cutoff-specific RD estimation with robust bias-corrected inference
================================================================================
Cutoff     Coef.   P-value         95% CI          hl       hr       Nh   Weight
================================================================================
-57.210      0.346  0.000    0.269     0.452     5.083    5.083    2495    0.384
-56.320      0.203  0.000    0.112     0.282     10.605   10.605   3471    0.534
-40.750      0.209  0.112    -0.042    0.408     8.790    8.790     531    0.082
--------------------------------------------------------------------------------
Weighted     0.259  0.000    0.198     0.319          .        .   6497        .   
Pooled       0.269  0.000    0.221     0.328     9.041    9.041    7785        .   
================================================================================


==> inputs/Vol-2-R_LRS_rdmc_comparing_effects.txt <==
> out <- rdmc(data$spadies_any, data$sisben_score, data$cutoff)                            
> round(out$B[1, 1] - out$B[1, 2], 3)                                                      
    1                                                                                      
0.163                                                                                      
> round(sqrt(out$V[1, 1] + out$V[1, 2]), 3)                                                
    1                                                                                      
0.064                                                                                      
> round((out$B[1, 1] - out$B[1, 2])/sqrt(out$V[1, 1] + out$V[1, 2]), 3)                    
    1                                                                                      
2.556                                                                                      
> round(2 * pnorm(-abs((out$B[1, 1] - out$B[1, 2])/sqrt(out$V[1, 1] + out$V[1, 2]))), 3)   
    1                                                                                      
0.011                                                                                      


==> inputs/Vol-2-R_LRS_rdmc_row_weightedresults.txt <==
> out <- rdmc(data$spadies_any, data$sisben_score, data$cutoff)                      
> Coefs <- out$Coefs                                                                 
> W <- out$W                                                                         
> print(Coefs)                                                                       
             1         2        3  weighted    pooled                                
[1,] 0.3464321 0.2029025 0.208945 0.2585151 0.2690397                                
> print(W)                                                                           
          [,1]      [,2]       [,3]                                                  
[1,] 0.3840234 0.5342466 0.08173003                                                  
> print(Coefs[1, 1] * W[1, 1] + Coefs[1, 2] * W[1, 2] + Coefs[1, 3] * W[1, 3])       
        1                                                                            
0.2585151                                                                            


==> inputs/Vol-2-R_LRS_rdms_perpendicular_dist.txt <==
> out <- rdms(Y = data2$spadies_any, X = data2$running_sisben,                              
+ X2 = data2$running_saber11, zvar = data2$tr, C = cvec, C2 = cvec2, xnorm = data2$xnorm)   
================================================================================            
Cutoff           Coef.    P-value          95% CI          hl       hr        Nh            
================================================================================            
(0.00,0.00)      0.323   0.000     0.293     0.379     30.701   30.701    41771             
(30.00,0.00)      0.315   0.000     0.286     0.356     42.582   42.582    71579            
(0.00,50.00)      0.229   0.000     0.144     0.351     27.762   27.762    5057             
--------------------------------------------------------------------------------            
Pooled             0.264   0.000     0.229     0.290     10.815   10.815    22824           
================================================================================            


==> inputs/Vol-2-R_LRS_rdms_perpendicular_dist_rdrobust.txt <==
> out <- rdrobust(data2$spadies_any, data2$xnorm)                                
> summary(out)                                                                   
=============================================================================    
        Method     Coef. Std. Err.         z     P>|z|      [ 95% C.I. ]         
=============================================================================    
  Conventional     0.264     0.014    19.435     0.000     [0.238 , 0.291]       
        Robust         -         -    16.556     0.000     [0.229 , 0.290]       
=============================================================================    


==> inputs/Vol-2-R_LRS_rdms_perpendicular_dist_step1.txt <==
> data2 <- data[!is.na(data$running_sisben) & !is.na(data$running_saber11), ]                  
> data2$aux1 <- abs(data2$running_sisben)                                                      
> data2$aux2 <- abs(data2$running_saber11)                                                     
> data2$r1 <- data2$running_sisben                                                             
> data2$r2 <- data2$running_saber11                                                            
> data2$c <- NA                                                                                
> data2$c[data2$r1 >= 0 & data2$r2 >= 0] <- 1                                                  
> data2$c[data2$r1 <= 0 & data2$r2 >= 0] <- 2                                                  
> data2$c[data2$r1 >= 0 & data2$r2 <= 0] <- 3                                                  
> data2$c[data2$r1 <= 0 & data2$r2 <= 0] <- 4                                                  
> data2$xnorm <- NA                                                                            
> data2$xnorm[data2$c == 1] <- apply(data2[data2$c == 1, c("aux1", "aux2")], 1, FUN = min)     
> data2$xnorm[data2$c == 2] <- data2$aux1[data2$c == 2]                                        
> data2$xnorm[data2$c == 3] <- data2$aux2[data2$c == 3]                                        
> data2$xnorm[data2$c == 4] <- sqrt(data2$aux1[data2$c == 4]^2 + data2$aux2[data2$c == 4]^2)   


==> inputs/Vol-2-R_LRS_rdms_perpendicular_dist_step2.txt <==
> data2$xnorm <- data2$xnorm * (2 * data2$tr - 1)


==> inputs/Vol-2-R_LRS_rdms_threepoints.txt <==
> cvec <- c(0, 30, 0)
> cvec2 <- c(0, 0, 50)
> Y <- data$spadies_any
> X <- data$running_sisben
> X2 <- data$running_saber11
> Zvar <- data$tr
> out <- rdms(Y = Y, X = X, X2 = X2, zvar = Zvar, C = cvec, C2 = cvec2)

================================================================================
Cutoff           Coef.    P-value          95% CI          hl       hr        Nh        
================================================================================
(0.00,0.00)      0.323   0.000     0.293     0.379     30.701   30.701    41771     
(30.00,0.00)      0.315   0.000     0.286     0.356     42.582   42.582    71579     
(0.00,50.00)      0.229   0.000     0.144     0.351     27.762   27.762    5057      
================================================================================


==> inputs/Vol-2-R_LRS_rdms_vs_rdrobust.txt <==
> pdim1 <- 30                                                                             
> pdim2 <- 0                                                                              
> data$dist <- sqrt((data$running_sisben - pdim1)^2 + (data$running_saber11 - pdim2)^2)   
> data$dist <- data$dist * (2 * data$tr - 1)                                              
> out <- rdrobust(data$spadies_any, data$dist)                                            
> summary(out)                                                                            
=============================================================================             
        Method     Coef. Std. Err.         z     P>|z|      [ 95% C.I. ]                  
=============================================================================             
  Conventional     0.315     0.013    24.231     0.000     [0.290 , 0.341]                
        Robust         -         -    17.933     0.000     [0.286 , 0.356]                
=============================================================================             


==> inputs/Vol-2-R_LRS_rdrandinf_ITT_examplecovariate.txt <==
> out <- rdrandinf(data$icfes_female, X1, wl = -0.13000107, wr = 0.13000107)


==> inputs/Vol-2-R_LRS_rdrandinf_TSLS.txt <==
> out <- rdrandinf(Y, X1, wl = -0.13000107, wr = 0.13000107, fuzzy = c(D, "tsls"))   
================================================================================     
                                  Finite sample            Large sample              
                               ------------------  -----------------------------     
          Statistic          T        P>|T|        P>|T|    Power vs d =   0.252     
================================================================================     
               TSLS      0.299         NA          0.038                   0.416     
================================================================================     


==> inputs/Vol-2-R_LRS_rdrandinf_firststage.txt <==
> out <- rdrandinf(D, X1, wl = -0.13000107, wr = 0.13000107)                      
Cutoff c =    0.000   Left of c  Right of c                                       
      Number of obs        7709       15423                                       
 Eff. number of obs          63          56                                       
    Mean of outcome       0.000       0.571                                       
    S.d. of outcome       0.000       0.499                                       
             Window      -0.130       0.130                                       
================================================================================  
                                  Finite sample            Large sample           
                               ------------------  -----------------------------  
          Statistic          T        P>|T|        P>|T|    Power vs d =   0.000  
================================================================================  
     Diff. in means      0.571        0.000        0.000                   0.050  
================================================================================  


==> inputs/Vol-2-R_LRS_rdrandinf_reducedform.txt <==
> out <- rdrandinf(Y, X1, wl = -0.13000107, wr = 0.13000107)                      
================================================================================  
                                  Finite sample            Large sample           
                               ------------------  -----------------------------  
          Statistic          T        P>|T|        P>|T|    Power vs d =   0.252  
================================================================================  
     Diff. in means      0.171        0.064        0.056                   0.804  
================================================================================  


==> inputs/Vol-2-R_LRS_rdrobust_cutoff1.txt <==
> data.cut1 <- data[data$cutoff == -57.21, c("spadies_any", "sisben_score")]     
> out <- rdrobust(data.cut1$spadies_any, data.cut1$sisben_score, c = -57.21)     
> summary(out)                                                                   
=============================================================================    
        Method     Coef. Std. Err.         z     P>|z|      [ 95% C.I. ]         
=============================================================================    
  Conventional     0.346     0.040     8.582     0.000     [0.267 , 0.426]       
        Robust         -         -     7.706     0.000     [0.269 , 0.452]       
=============================================================================    


==> inputs/Vol-2-R_LRS_rdrobust_firststage.txt <==
> out <- rdrobust(D, X1)                                                         
> summary(out)                                                                   
=============================================================================    
        Method     Coef. Std. Err.         z     P>|z|      [ 95% C.I. ]         
=============================================================================    
  Conventional     0.625     0.012    51.592     0.000     [0.601 , 0.649]       
        Robust         -         -    43.115     0.000     [0.595 , 0.652]       
=============================================================================    


==> inputs/Vol-2-R_LRS_rdrobust_fuzzy.txt <==
> out <- rdrobust(Y, X1, fuzzy = D)                                              
> summary(out)                                                                   
First-stage estimates.                                                           
=============================================================================    
        Method     Coef. Std. Err.         z     P>|z|      [ 95% C.I. ]         
=============================================================================    
  Conventional     0.619     0.017    35.857     0.000     [0.585 , 0.653]       
        Robust         -         -    29.885     0.000     [0.575 , 0.656]       
=============================================================================    
Treatment effect estimates.                                                      
=============================================================================    
        Method     Coef. Std. Err.         z     P>|z|      [ 95% C.I. ]         
=============================================================================    
  Conventional     0.434     0.034    12.773     0.000     [0.368 , 0.501]       
        Robust         -         -    11.026     0.000     [0.366 , 0.524]       
=============================================================================    


==> inputs/Vol-2-R_LRS_rdrobust_pooled_xnorm.txt <==
> data$area <- NA                                                                
> data$area[data$sisben_area == "Main metro area"] <- 1                          
> data$area[data$sisben_area == "Other urban area"] <- 2                         
> data$area[data$sisben_area == "Rural area"] <- 3                               
> data$xnorm <- NA                                                               
> data$xnorm[data$area == 1] <- data$sisben_score[data$area == 1] + 57.21        
> data$xnorm[data$area == 2] <- data$sisben_score[data$area == 2] + 56.32        
> data$xnorm[data$area == 3] <- data$sisben_score[data$area == 3] + 40.75        
> out <- rdrobust(data$spadies_any, data$xnorm, c = 0)                           
> summary(out)                                                                   
=============================================================================    
        Method     Coef. Std. Err.         z     P>|z|      [ 95% C.I. ]         
=============================================================================    
  Conventional     0.269     0.023    11.709     0.000     [0.224 , 0.314]       
        Robust         -         -    10.047     0.000     [0.221 , 0.328]       
=============================================================================    


==> inputs/Vol-2-R_LRS_rdrobust_reducedform.txt <==
> out <- rdrobust(Y, X1)                                                         
> summary(out)                                                                   
=============================================================================    
        Method     Coef. Std. Err.         z     P>|z|      [ 95% C.I. ]         
=============================================================================    
  Conventional     0.269     0.023    11.709     0.000     [0.224 , 0.314]       
        Robust         -         -    10.047     0.000     [0.221 , 0.328]       
=============================================================================    


==> inputs/Vol-2-R_LRS_rdrobust_reducedform_examplecovariate.txt <==
> out <- rdrobust(data$icfes_female, X1, bwselect = "cerrd")  


==> inputs/Vol-2-R_LRS_rdwinselect.txt <==
> Z <- data[, c("icfes_female", "icfes_age", "icfes_urm", "icfes_stratum", "icfes_famsize")]   
> out <- rdwinselect(X1, Z)                                                                    
================================================================================               
      Window          p-value        Var. name    Bin.test      Obs<c     Obs>=c               
================================================================================               
  -0.0400   0.0400      0.213   icfes_stratum       0.720         14         17                
  -0.0700   0.0700      0.442       icfes_urm       0.471         21         27                
  -0.0700   0.0700      0.364   icfes_stratum       0.526         28         34                
  -0.1000   0.1000      0.322   icfes_stratum       1.000         44         43                
  -0.1200   0.1200      0.354   icfes_stratum       1.000         52         51                
  -0.1300   0.1300      0.204    icfes_female       0.582         63         56                
  -0.1400   0.1400      0.111    icfes_female       0.386         72         61                
  -0.1800   0.1800      0.611   icfes_famsize       0.630         81         74                
  -0.2100   0.2100      0.369    icfes_female       0.554         96         87                
  -0.2400   0.2400      0.275    icfes_female       0.259        109         92                
================================================================================               
Recommended window is [-0.13;0.13] with 119 observations (63 below, 56 above).                 


==> inputs/Vol-2-R_kt_rdms_basic.txt <==
> lat <- data$lat_cutoff[1:3]                                                             
> lon <- data$long_cutoff[1:3]                                                            
> out <- rdms(data$e2008g, data$latitude, lat, data$longitude, data$treat, lon)           
================================================================================          
Cutoff           Coef.    P-value          95% CI          hl       hr        Nh          
================================================================================          
(40.32,-74.62)     -0.031   0.682     -0.224    0.147     0.020    0.020     2843         
(40.32,-74.60)      0.034   0.900     -0.197    0.224     0.014    0.014     1737         
(40.31,-74.59)      0.035   0.711     -0.183    0.269     0.019    0.019     2307         
================================================================================          


==> inputs/Vol-2-R_kt_rdrobust_cutoff2.txt <==
> out <- rdrobust(data$e2008g, data$dist2)                                       
> summary(out)                                                                   
=============================================================================    
        Method     Coef. Std. Err.         z     P>|z|      [ 95% C.I. ]         
=============================================================================    
  Conventional    -0.002     0.074    -0.027     0.978    [-0.148 , 0.144]       
        Robust         -         -    -0.205     0.838    [-0.197 , 0.160]       
=============================================================================    


==> inputs/Vol-2-R_kt_rdrobust_perpdist.txt <==
> out <- rdrobust(data$e2008g, data$perp_dist)                                   
> summary(out)                                                                   
=============================================================================    
        Method     Coef. Std. Err.         z     P>|z|      [ 95% C.I. ]         
=============================================================================    
  Conventional     0.050     0.064     0.777     0.437    [-0.075 , 0.174]       
        Robust         -         -     0.848     0.396    [-0.083 , 0.211]       
=============================================================================    


==> inputs/Vol-2-R_lso3_rdrandinf_adhocsmall_p0.txt <==
> out <- rdrandinf(nextGPA, X, wl = -0.005, wr = 0.01, seed = 50)                 
================================================================================  
                                  Finite sample            Large sample           
                               ------------------  -----------------------------  
          Statistic          T        P>|T|        P>|T|    Power vs d =   0.434  
================================================================================  
     Diff. in means      0.234        0.057        0.051                   0.952  
================================================================================  


==> inputs/Vol-2-R_lso3_rdrobust_collapsed.txt <==
> data2 <- data.frame(nextGPA, X)                                                
> dim(data2)                                                                     
[1] 40582     2                                                                  
> collapsed <- aggregate(nextGPA ~ X, data = data2, mean)                        
> dim(collapsed)                                                                 
[1] 429   2                                                                      
> out <- rdrobust(collapsed$nextGPA, collapsed$X)                                
> summary(out)                                                                   
=============================================================================    
        Method     Coef. Std. Err.         z     P>|z|      [ 95% C.I. ]         
=============================================================================    
  Conventional     0.246     0.032     7.650     0.000     [0.183 , 0.308]       
        Robust         -         -     6.278     0.000     [0.166 , 0.316]       
=============================================================================    


==> inputs/Vol-2-R_lso3_rdrobust_triangular_mserd_p1_rhofree_regterm1.txt <==
> out <- rdrobust(nextGPA, X, kernel = "triangular", p = 1, bwselect = "mserd")  
> summary(out)                                                                   
=============================================================================    
        Method     Coef. Std. Err.         z     P>|z|      [ 95% C.I. ]         
=============================================================================    
  Conventional     0.224     0.038     5.852     0.000     [0.149 , 0.299]       
        Robust         -         -     4.726     0.000     [0.126 , 0.304]       
=============================================================================    


==> inputs/Vol-2-R_lso3_rdrobust_triangular_mserd_p1_rhofree_regterm1_cluster.txt <==
> clustervar <- X                                                 
> out <- rdrobust(nextGPA, X, vce = "hc0", cluster = clustervar)  
> summary(out)                                                    


==> inputs/Vol-2-R_lso3_rdrobust_triangular_mserd_p1_rhofree_regterm1_namescoefsout_all.txt <==
> rdout <- rdrobust(nextGPA, X, kernel = "triangular", p = 1, bwselect = "mserd")  
> print(rdout$beta_Y_p_l)  
[1]  1.8444877 -0.6853278  


==> inputs/Vol-2-R_lso_countX.txt <==
> length(X[!is.na(X)])
[1] 40582


==> inputs/Vol-2-R_lso_falsification_binomial_byhand.txt <==
> binom.test(67, 275, 1/2)


==> inputs/Vol-2-R_lso_falsification_rddensity.txt <==
> out <- rddensity(X, bino = FALSE)                              


==> inputs/Vol-2-R_lso_rdwinselect_consecutive_windows.txt <==
> Z <- data[, c("hsgrade_pct", "totcredits_year1", "age_at_entry", "male", "bpl_north_america")]   
> out <- rdwinselect(X, Z, seed = 50, wmin = 0.01, wstep = 0.01, cutoff = 5e-06, level = 0.135)    
================================================================================                   
      Window          p-value        Var. name    Bin.test      Obs<c     Obs>=c                   
================================================================================                   
  -0.0100   0.0100      0.138 totcredits_year       0.000        208         67                    
  -0.0200   0.0200      0.000 totcredits_year       0.000        273        189                    
  -0.0300   0.0300      0.010 totcredits_year       0.000        345        236                    
  -0.0400   0.0400      0.000 totcredits_year       0.000        452        326                    
  -0.0500   0.0500      0.077 totcredits_year       0.000        587        365                    
  -0.0600   0.0600      0.033 totcredits_year       0.000        656        430                    
  -0.0700   0.0700      0.240            male       0.000        740        583                    
  -0.0800   0.0800      0.280 bpl_north_ameri       0.000        807        638                    
  -0.0900   0.0900      0.177 totcredits_year       0.000        964        719                    
  -0.1000   0.1000      0.075 totcredits_year       0.000       1038        854                    
================================================================================                   
Recommended window is [-0.01;0.01] with 275 observations (208 below, 67 above).                    


==> inputs/Vol-2-R_lso_uniqueX.txt <==
> length(unique(X))
[1] 429


==> inputs/Vol-2-R_senate_rdrandinf_adhoc_p0.txt <==
> out <- rdrandinf(Y, X, wl = -2.5, wr = 2.5, seed = 50)                          
Cutoff c =    0.000   Left of c  Right of c                                       
      Number of obs         595         702                                       
 Eff. number of obs          63          57                                       
    Mean of outcome      44.068      53.235                                       
    S.d. of outcome      10.627       8.289                                       
             Window      -2.500       2.500                                       
================================================================================  
                                  Finite sample            Large sample           
                               ------------------  -----------------------------  
          Statistic          T        P>|T|        P>|T|    Power vs d =   5.313  
================================================================================  
     Diff. in means      9.167        0.000        0.000                   0.866  
================================================================================  


==> inputs/Vol-2-R_senate_rdrandinf_adhoc_p0_bernoulli.txt <==
> bern_prob <- numeric(length(X))
> bern_prob[abs(X) > 2.5] <- NA
> bern_prob[abs(X) <= 2.5] <- 1/2
> out <- rdrandinf(Y, X, wl = -2.5, wr = 2.5, seed = 50, bernoulli = bern_prob)


==> inputs/Vol-2-R_senate_rdrandinf_adhoc_p0_ci.txt <==
> ci_vec <- c(0.05, seq(from = -20, to = 20, by = 0.1))                           
> out <- rdrandinf(Y, X, wl = -2.5, wr = 2.5, seed = 50, ci = ci_vec)             
95% confidence interval: [5.7,12.6]                                               


==> inputs/Vol-2-R_senate_rdrandinf_specific1.txt <==
> ci_vec <- c(0.05, seq(from = -20, to = 20, by = 0.1))                                  
> out <- rdrandinf(Y, X, wl = -0.7652, wr = 0.7652, seed = 50,  ci = ci_vec, d = 7.414)  
================================================================================         
                                  Finite sample            Large sample                  
                               ------------------  -----------------------------         
          Statistic          T        P>|T|        P>|T|    Power vs d =   7.414         
================================================================================         
     Diff. in means     10.203        0.000        0.000                   0.872         
================================================================================         
95% confidence interval: [5,15.3]                                                        


==> inputs/Vol-2-R_senate_rdrobust_triangular_mserd_p1_rhofree_regterm1.txt <==
> out <- rdrobust(Y, X, kernel = "triangular", p = 1, bwselect = "mserd")        
> summary(out)                                                                   
        Method     Coef. Std. Err.         z     P>|z|      [ 95% C.I. ]         
=============================================================================    
  Conventional     7.414     1.459     5.083     0.000     [4.555 , 10.273]      
        Robust         -         -     4.311     0.000     [4.094 , 10.919]      
=============================================================================    


==> inputs/Vol-2-R_senate_rdwinselect_automatic_p0_wobs2_secondtry.txt <==
> Z <- data[, 4:11]                                                                
> out <- rdwinselect(X, Z, seed = 50, wobs = 2)                                    
Mass points detected in running variable                                           
      Window          p-value        Var. name    Bin.test      Obs<c     Obs>=c   
================================================================================   
  -0.5287   0.5287      0.186   demvoteshlag2       0.327         10         16    
  -0.5907   0.5907      0.404           dopen       0.362         12         18    
  -0.6934   0.6934      0.464           dopen       0.311         14         21    
  -0.7652   0.7652      0.241           dopen       0.154         15         25    
  -0.9694   0.9694      0.076           dopen       0.135         17         28    
  -1.0800   1.0800      0.034           dopen       0.119         19         31    
  -1.1834   1.1834      0.097           dopen       0.134         21         33    
  -1.2960   1.2960      0.115           dopen       0.245         25         35    
  -1.3289   1.3289      0.225        dmidterm       0.382         28         36    
  -1.4174   1.4174      0.126        dmidterm       0.396         30         38    
================================================================================   
Recommended window is [-0.7652;0.7652] with 40 observations (15 below, 25 above).  


==> inputs/Vol-2-R_senate_windowsensitivity.txt <==
> out <- rdrandinf(Y, X, wl = -0.6934, wr = 0.6934, seed = 50)

